On the Use of Context in Recommending Exception Handling Code Examples

Studies show that software developers often either misuse exception handling features or use them inefficiently, and such a practice may lead an undergoing software project to a fragile, insecure and non-robust application system. In this paper, we propose a context-aware code recommendation approach that recommends exception handling code examples from a number of popular open source code repositories hosted at GitHub. It collects the code examples exploiting GitHub code search API, and then analyzes, filters and ranks them against the code under development in the IDE by leveraging not only the structural (i.e., graph-based) and lexical features but also the heuristic quality measures of exception handlers in the examples. Experiments with 4,400 code examples and 65 exception handling scenarios as well as comparisons with four existing approaches show that the proposed approach is highly promising.

==> improvement.txt <==
Masud,
As I noted earlier, you have done a great job and this paper should be accepted to a top-tier 
conferences flagship conferences such as FSE or ICSE. What we need to do more evaluation and comparison with other approaches. For example,

1. Are there any other tools available that we can consider for comparison? If not directly on 
Exceptional handling code, somewhat similar tools could be also taken in consideration for comparison. 
For example, we could possibly, easily compare with the code search engines. There are a few available so far I know. 
I see that right now you compare with two related ones. This is great. However, I was really looking for more.

2. How large your corpus is? How many code examples are there in total? How well we can recommend different 
types of exceptional handling code examples? Can we have some sort of taxonomy of different types of exceptional handling code? 
How much manual efforts have been spent on the corpus? Can I also help? I will fully devote my time on this paper. 
This paper has a very good potential.

3. In case a very good tool is not available, how difficult it would be to implement and compare? 
I understand the workload. However, if you really plan to target a flagship conference, 
you need to consider all the possibilities. 

4. What are the different features of the existing tools/techniques? For example, how many of 
the existing tools are IDE-based and so on. We may thinking of making a feature comparison table and 
then compare with ours? Not sure whether it will go in favour to us? If not, or if does not make sense, then we can simply ignore this.

5. I was fully reading the related work section and I see that there are lots of techniques/tools out there. 
However, I don't get any ideas where your work stands in terms of them. What are the distinguishable features of your work 
with those? Where we are better? Why better? I see you only compared with two. Why not others? Which is why I was expecting step 4 above.

6. Is your tool only for Eclipse IDE? or can be used by others as well? How often the 
existing tools/techniques are integrated with IDE? How did they evaluate the usability? 
Don't you want to focus on this issue as well?

7. Again, the corpus generation process and the amount of data within the 
corpus is very important. People are very picky about this now a days. Iman got an ICSE paper this 
year just because he was using a large corpus for finding good code examples. He just used the 25K projects and clone detection for the paper.

8. In presenting the results, can we thinking of showing some graphs instead of the tables? or both? 

I think I already gave you a lots of headache with all those above. I will fully read the paper for 
English. However, on  a quick reading, I think we need to consider the issues above for a very good paper.
